Quantized neural network design under weight capacity constraint

The complexity of deep neural network algorithms for hardware implementation can be lowered either by scaling the number of units or reducing the word-length of weights. Both approaches, however, can accompany the performance degradation although many types of research are conducted to relieve this problem. Thus, it is an important question which one, between the network size scaling and the weight quantization, is more effective for hardware optimization. For this study, the performances of fully-connected deep neural networks (FCDNNs) and convolutional neural networks (CNNs) are evaluated while changing the network complexity and the word-length of weights. Based on these experiments, we present the effective compression ratio (ECR) to guide the trade-off between the network size and the precision of weights when the hardware resource is limited.

==> fig1_a_direct_2bit.txt <==
32   96.8191
64   96.3173
128  81.7828
256  59.5956
512  48.1309
1024 42.5336

==> fig1_a_direct_3bit.txt <==
32  88.5466 
64  71.0752
128  51.1911
256   38.7034
512   34.7754
1024 33.5978

==> fig1_a_float.txt <==
32  52.43
64  44.6422
128   37.6585
256   32.8716
512   30.3115
1024 29.8301

==> fig1_a_retrain_2bit.txt <==
32  64.1791 
64  54.9358
128  42.754
256   35.4671
512   31.8679
1024 30.7877

==> fig1_a_retrain_3bit.txt <==
32  59.8496
64  49.9456
128   39.8755
256   33.7708
512   31.4898
1024 30.3915

==> fig1_b_direct_2bit.txt <==
16 83.623
32  86.5723
64 79.8828
128 64.9414
192 44.9316
256 64.248

==> fig1_b_direct_3bit.txt <==
16  64.7852
32  65.5957
64 47.9102
128 35.918 
192 32.3145
256 38.8672

==> fig1_b_float.txt <==
16 37.9102
32 30.5566
64 26.66211
128 24.5215
192 24.4922
256 24.2188

==> fig1_b_retrain_2bit.txt <==
16 41.8164
32  38.2715
64 27.9492
128 25.5273
192 25.6055
256 24.8633

==> fig1_b_retrain_3bit.txt <==
16   39.5215
32  31.5723
64 26.9531
128 25.3223 
192 24.4629 
256 24.7559

==> fig2_a_2bit.txt <==
32   64.1791
64   54.9358
128  42.754
256  35.4671
512  31.8679
1024 30.7877 

==> fig2_a_3bit.txt <==
32   59.8496 
64   49.9456 
128  39.8755
256  33.7708
512  31.4898
1024 30.3915

==> fig2_a_4bit.txt <==
32   57.2387
64   47.1433
128  38.8392
256  33.0848
512  30.5553
1024 30.0693

==> fig2_a_5bit.txt <==
32   54.7497
64   45.6749
128  37.1513
256  32.8091
512  30.4101
1024 30.0212

==> fig2_a_6bit.txt <==
32   52.9243 
64   44.8654
128  38.1647
256  32.9887
512  30.5796
1024 29.8584

==> fig2_a_7bit.txt <==
32   52.6068
64   44.1698
128  38.4532
256  32.7915
512  30.2645
1024 29.8863

==> fig2_a_8bit.txt <==
32   52.2623
64   44.5636
128  38.485 
256  32.7696
512  30.2937
1024 29.9838

==> fig2_a_float.txt <==
32   52.4322
64   44.6422
128  37.6585
256  32.8716
512  30.3115
1024 29.8301

==> fig2_b_2bit.txt <==
128  42.754
256  35.4671
512  31.8679
1024 30.7877

==> fig2_b_3bit.txt <==
128  39.8755
256  33.7708
512  31.4898
1024 30.3915

==> fig2_b_float.txt <==
128  37.6585
256  32.8716
512  30.3115
1024 29.8301

==> fig3_2bit.txt <==
32   6.373896626	
64   8.113247432	
128  8.607272084	
256  7.813451765	



==> fig3_3bit.txt <==
32   6.061699703	
64   6.987144993	
128  7.732525087	
256  7.204829595	



==> fig3_4bit.txt <==
32   5.585750396	
64   6.280324747	
128  6.672108663	
256  7.356452356	
512  4.579216072


==> fig3_5bit.txt <==
32   5.279032077	
64   5.809533213	
128  6.712897699	
256  6.488346837	
512  4.818953015


==> fig3_6bit.txt <==
32   5.094524049
64   5.190987747
128  4.893377567	
256  5.080964469	
512  3.53569309


==> fig3_7bit.txt <==
32   4.501691252	
64   4.773899759
128  4.038298069	
256  4.634655647	
512  4.685021494            


==> fig3_8bit.txt <==

64   4.033848836
128  3.5201771
256  4.068676931
512  4.053027059     

